Detection of Complex Organic Molecules in Young Starless Core L1521E

Determining the level of chemical complexity within dense starless and gravitationally bound prestellar cores is crucial for constructing chemical models, which subsequently constrain the initial chemical conditions of star formation. We have searched for complex organic molecules (COMs) in the young starless core L1521E, and report the first clear detection of dimethyl ether (CH$_3$OCH$_3$), methyl formate (HCOOCH$_3$), and vinyl cyanide (CH$_2$CHCN). Eight transitions of acetaldehyde (CH$_3$CHO) were also detected, five of which (A states) were used to determine an excitation temperature to then calculate column densities for the other oxygen-bearing COMs. If source size was not taken into account (i.e., if filling fraction was assumed to be one), column density was underestimated, and thus we stress the need for higher resolution mapping data. We calculated L1521E COM abundances and compared them to other stages of low-mass star formation, also finding similarities to other starless/prestellar cores, suggesting related chemical evolution. The scenario that assumes formation of COMs in gas-phase reactions between precursors formed on grains and then ejected to the cold gas via reactive desorption was tested and was unable to reproduce observed COM abundances, with the exception of CH$_3$CHO. These results suggest that COMs observed in cold gas are formed not by gas-phase reactions alone, but also through surface reactions on interstellar grains. Our observations present a new, unique challenge for existing theoretical astrochemical models.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
